High temperature thermodynamics of the honeycomb-lattice Kitaev-Heisenberg model: A high temperature series expansion study

We develop high temperature series expansions for the thermodynamic properties of the honeycomb-lattice Kitaev-Heisenberg model. Numerical results for uniform susceptibility, heat capacity and entropy as a function of temperature for different values of the Kitaev coupling $K$ and Heisenberg exachange coupling $J$ (with $|J|\le |K|$) are presented. These expansions show good convergence down to a temperature of a fraction of $K$ and in some cases down to $T=K/10$. In the Kitaev exchange dominated regime, the inverse susceptibility has a nearly linear temperature dependence over a wide temperature range. However, we show that already at temperatures $10$-times the Curie-Weiss temperature, the effective Curie-Weiss constant estimated from the data can be off by a factor of 2. We find that the magnitude of the heat capacity maximum at the short-range order peak, is substantially smaller for small $J/K$ than for $J$ of order or larger than $K$. We suggest that this itself represents a simple marker for the relative importance of the Kitaev terms in these systems. Somewhat surprisingly, both heat capacity and susceptibility data on Na$_2$IrO$_3$ are consistent with a dominant {\it antiferromagnetic} Kitaev exchange constant of about $300-400$ $K$.

==> README.txt <==
The data files Series1.dat, Series2.dat, Series3.dat provide high temperature series 
expansion coefficients for the Kitaev-Heisenberg model for various values of
Heisenberg coupling J and Kitaev coupling K (see manuscript).

The quantity denoted `Free Energy Series' stands for $\ln{Z}$.

The quantity denoted uniform `Susceptibility series' stands for $T\chi$ and it is
in units of $N_A g^2\mu_B^2/k_B$.

All coefficients are for the expansion variable $\beta/4$. To get an
expansion in $\beta$ the coefficient of the $n$-th power must be divided 
by $4^n$.


==> Series1.dat <==
ALPHA=K/J, J=1 (varying K)

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    ALPHA =  0.1000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.240749999879D+01  0.165000000000D+01
 -0.387506245561D+01 -0.882749997137D+01  0.107003618845D+02  0.530715233928D+02
 -0.192102616965D+02 -0.333499811424D+03 -0.145233846360D+03  0.208408935613D+04
  0.271655023968D+04
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.775000000000D+00  0.798333338176D+00  0.291249988672D+00
  0.140263324161D+01 -0.633889701622D+01 -0.115363738681D+02  0.303615230769D+02
  0.123792960276D+03 -0.115383742948D+03 -0.111145899670D+04 -0.167209738503D+03
  0.905506006163D+04

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    ALPHA =  1.0000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.450000000000D+01  0.300000000000D+01
 -0.157500000000D+02 -0.300000000000D+02  0.106600000000D+03  0.355800000000D+03
 -0.812460714253D+03 -0.449657777772D+04  0.567268952354D+04  0.581411580942D+05
 -0.214166008262D+05
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.100000000000D+01  0.108333333498D+01  0.250000000000D+01
  0.133333325853D+01 -0.359222222783D+02 -0.489150779378D+02  0.405415875166D+03
  0.109353842759D+04 -0.448765398174D+04 -0.201226144844D+05  0.445132986093D+05
  0.340515244029D+06

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    ALPHA = 10.0000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.922500000000D+02  0.165000000000D+02
 -0.927337500000D+04 -0.338250000000D+04  0.174488665001D+07  0.945671100006D+06
 -0.402280218595D+09 -0.289299282466D+09  0.103535242729D+12  0.928333469731D+11
 -0.285985147085D+14
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.325000000000D+01 -0.109166666616D+02  0.577750000001D+03
  0.264958332784D+04 -0.153040072229D+06 -0.757889940506D+06  0.452778761982D+08
  0.235856228228D+09 -0.141973957201D+11 -0.772087449637D+11  0.461923609042D+13
  0.261311607166D+14

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          ALPHA =  0.100
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00 -0.332170489031D-12  0.240750000001D+01  0.165000000001D+01
 -0.387506250016D+01 -0.882750000023D+01  0.107003623019D+02  0.530715240036D+02
 -0.192102645494D+02 -0.333499818551D+03 -0.145233833189D+03  0.208408941512D+04
  0.271655021340D+04 -0.123848674193D+05 -0.300840827229D+05

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          ALPHA =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.450000000000D+01  0.300000000000D+01
 -0.157500000000D+02 -0.300000000000D+02  0.106600000000D+03  0.355800000000D+03
 -0.812460714285D+03 -0.449657777778D+04  0.567268952381D+04  0.581411580952D+05
 -0.214166008468D+05 -0.753515762655D+06 -0.365410919990D+06

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          ALPHA = 10.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.922500000000D+02  0.165000000000D+02
 -0.927337500000D+04 -0.338250000000D+04  0.174488665000D+07  0.945671100001D+06
 -0.402280218813D+09 -0.289299282049D+09  0.103535242877D+12  0.928333466927D+11
 -0.285985147688D+14 -0.307267777933D+14  0.829961871274D+16


==> Series2.dat <==


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.250     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.515625000000D+00  0.703125000000D-01
 -0.239746093750D+00 -0.805664062500D-01  0.219527180990D+00  0.116009521484D+00
 -0.243862143017D+00 -0.180737032209D+00  0.296432942032D+00  0.292761364210D+00
 -0.377146804663D+00
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.625000000000D-01 -0.244791666667D+00  0.325520833333D-01
  0.369466145732D+00  0.292480468750D-01 -0.602270313801D+00 -0.177523125436D+00
  0.999858096610D+00  0.515827234829D+00 -0.166143117095D+01 -0.125238580772D+01
  0.273731339156D+01


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.500     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.562500000000D+00  0.187500000000D+00
 -0.210937500000D+00 -0.234375000000D+00  0.135156250000D+00  0.328906250000D+00
 -0.545270647321D-01 -0.482269965278D+00 -0.106555834573D+00  0.702745070685D+00
  0.452476867704D+00
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00  0.125000000000D+00 -0.229166666667D+00 -0.343750000000D+00
  0.148958333469D+00  0.691840277778D+00  0.144928074810D+00 -0.119385540688D+01
 -0.936954019735D+00  0.176859027262D+01  0.274659600422D+01 -0.201777323696D+01
 -0.643721095312D+01


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -1.000     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.150000000000D+01  0.000000000000D+00
 -0.175000000000D+01  0.000000000000D+00  0.413333333333D+01  0.000000000000D+00
 -0.120797619048D+02  0.000000000000D+00  0.394129100418D+02  0.000000000000D+00
 -0.137806849411D+03
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00  0.500000000000D+00  0.833333334684D-01 -0.116666666667D+01
 -0.866666669732D+00  0.300000000004D+01  0.317698414785D+01 -0.955555555665D+01
 -0.113973546092D+02  0.350749559138D+02  0.435707524718D+02 -0.138721502889D+03
 -0.176188225163D+03


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J =  0.000     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.750000000000D+00  0.000000000000D+00
 -0.625000000000D+00  0.000000000000D+00  0.966666666667D+00  0.000000000000D+00
 -0.183154761905D+01  0.000000000000D+00  0.387417989418D+01  0.000000000000D+00
 -0.879564053231D+01
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.250000000000D+00 -0.166666666667D+00  0.416666666667D+00
  0.333333333397D+00 -0.944444444444D+00 -0.785714285160D+00  0.235634920635D+01
  0.199188712017D+01 -0.618500881815D+01 -0.527459354298D+01  0.167709764315D+02
  0.143829737112D+02

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.250     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.515625000000D+00  0.703125000000D-01
 -0.239746093750D+00 -0.805664062500D-01  0.219527180989D+00  0.116009521484D+00
 -0.243862143017D+00 -0.180737032209D+00  0.296432942033D+00  0.292761364210D+00
 -0.377146804666D+00 -0.485245082360D+00  0.488328694510D+00

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.500     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.562500000000D+00  0.187500000000D+00
 -0.210937500000D+00 -0.234375000000D+00  0.135156250000D+00  0.328906250000D+00
 -0.545270647322D-01 -0.482269965278D+00 -0.106555834573D+00  0.702745070684D+00
  0.452476867718D+00 -0.972253767915D+00 -0.116307661719D+01

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -1.000     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.150000000000D+01  0.000000000000D+00
 -0.175000000000D+01  0.000000000000D+00  0.413333333333D+01  0.000000000000D+00
 -0.120797619048D+02  0.000000000000D+00  0.394129100530D+02  0.000000000000D+00
 -0.137806849447D+03  0.000000000000D+00  0.505430363854D+03

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J =  0.000     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.750000000000D+00  0.000000000000D+00
 -0.625000000000D+00  0.000000000000D+00  0.966666666667D+00  0.000000000000D+00
 -0.183154761905D+01  0.000000000000D+00  0.387417989418D+01  0.000000000000D+00
 -0.879564053232D+01  0.000000000000D+00  0.209819356658D+02


==> Series3.dat <==


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.250     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.515625000000D+00  0.703125000000D-01
 -0.239746093750D+00 -0.805664062500D-01  0.219527180990D+00  0.116009521484D+00
 -0.243862143017D+00 -0.180737032209D+00  0.296432942032D+00  0.292761364210D+00
 -0.377146804663D+00
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.625000000000D-01 -0.244791666667D+00  0.325520833333D-01
  0.369466145732D+00  0.292480468750D-01 -0.602270313801D+00 -0.177523125436D+00
  0.999858096610D+00  0.515827234829D+00 -0.166143117095D+01 -0.125238580772D+01
  0.273731339156D+01


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.500     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.562500000000D+00  0.187500000000D+00
 -0.210937500000D+00 -0.234375000000D+00  0.135156250000D+00  0.328906250000D+00
 -0.545270647321D-01 -0.482269965278D+00 -0.106555834573D+00  0.702745070685D+00
  0.452476867704D+00
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00  0.125000000000D+00 -0.229166666667D+00 -0.343750000000D+00
  0.148958333469D+00  0.691840277778D+00  0.144928074810D+00 -0.119385540688D+01
 -0.936954019735D+00  0.176859027262D+01  0.274659600422D+01 -0.201777323696D+01
 -0.643721095312D+01


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -1.000     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.150000000000D+01  0.000000000000D+00
 -0.175000000000D+01  0.000000000000D+00  0.413333333333D+01  0.000000000000D+00
 -0.120797619048D+02  0.000000000000D+00  0.394129100418D+02  0.000000000000D+00
 -0.137806849411D+03
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00  0.500000000000D+00  0.833333334684D-01 -0.116666666667D+01
 -0.866666669732D+00  0.300000000004D+01  0.317698414785D+01 -0.955555555665D+01
 -0.113973546092D+02  0.350749559138D+02  0.435707524718D+02 -0.138721502889D+03
 -0.176188225163D+03


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J =  0.000     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.750000000000D+00  0.000000000000D+00
 -0.625000000000D+00  0.000000000000D+00  0.966666666667D+00  0.000000000000D+00
 -0.183154761905D+01  0.000000000000D+00  0.387417989418D+01  0.000000000000D+00
 -0.879564053231D+01
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.250000000000D+00 -0.166666666667D+00  0.416666666667D+00
  0.333333333397D+00 -0.944444444444D+00 -0.785714285160D+00  0.235634920635D+01
  0.199188712017D+01 -0.618500881815D+01 -0.527459354298D+01  0.167709764315D+02
  0.143829737112D+02


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.100     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.622500000000D+00  0.135000000000D-01
 -0.418337499696D+00 -0.186750000000D-01  0.528273982748D+00  0.350826900000D-01
 -0.817439409915D+00 -0.720936062990D-01  0.141193374867D+01  0.155368114226D+00
 -0.261714258608D+01
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.175000000000D+00 -0.209166666388D+00  0.260583333333D+00
  0.374958332111D+00 -0.492271498147D+00 -0.769751866762D+00  0.101002348257D+01
  0.167382959702D+01 -0.216624520321D+01 -0.376511903901D+01  0.478005641624D+01
  0.866431505145D+01


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.050     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.680625000000D+00  0.356250000000D-02
 -0.511333592833D+00 -0.538828125000D-02  0.715076285036D+00  0.111801061719D-01
 -0.122511641579D+01 -0.253928000772D-01  0.234326992258D+01  0.605106676592D-01
 -0.481050851736D+01
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.212500000000D+00 -0.189791665946D+00  0.338093750140D+00
  0.358091138350D+00 -0.704872110053D+00 -0.785717716945D+00  0.160619366061D+01
  0.184047198076D+01 -0.383742135109D+01 -0.448199885499D+01  0.945109984917D+01
  0.112046031628D+02


    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
    J = -0.010     K =  1.000
 last graph       10276
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.735225000000D+00  0.148500000000D-03
 -0.600470533847D+00 -0.242624250000D-03  0.910308819656D+00  0.545395384479D-03
 -0.169056461849D+01 -0.134224099021D-02  0.350505648157D+01  0.346619874140D-02
 -0.779981740016D+01
    SUSCEPTIBILITY SERIES:
  0.250000000000D+00 -0.242500000000D+00 -0.171591666669D+00  0.400858083333D+00
  0.338863335168D+00 -0.894095520236D+00 -0.786806535198D+00  0.219186524650D+01
  0.196196642716D+01 -0.564893129801D+01 -0.510547586828D+01  0.150328745774D+02
  0.136726405455D+02

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.250     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.515625000000D+00  0.703125000000D-01
 -0.239746093750D+00 -0.805664062500D-01  0.219527180989D+00  0.116009521484D+00
 -0.243862143017D+00 -0.180737032209D+00  0.296432942033D+00  0.292761364210D+00
 -0.377146804666D+00 -0.485245082360D+00  0.488328694510D+00

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.500     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.562500000000D+00  0.187500000000D+00
 -0.210937500000D+00 -0.234375000000D+00  0.135156250000D+00  0.328906250000D+00
 -0.545270647322D-01 -0.482269965278D+00 -0.106555834573D+00  0.702745070684D+00
  0.452476867718D+00 -0.972253767915D+00 -0.116307661719D+01

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -1.000     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.150000000000D+01  0.000000000000D+00
 -0.175000000000D+01  0.000000000000D+00  0.413333333333D+01  0.000000000000D+00
 -0.120797619048D+02  0.000000000000D+00  0.394129100530D+02  0.000000000000D+00
 -0.137806849447D+03  0.000000000000D+00  0.505430363854D+03

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J =  0.000     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.000000000000D+00  0.750000000000D+00  0.000000000000D+00
 -0.625000000000D+00  0.000000000000D+00  0.966666666667D+00  0.000000000000D+00
 -0.183154761905D+01  0.000000000000D+00  0.387417989418D+01  0.000000000000D+00
 -0.879564053232D+01  0.000000000000D+00  0.209819356658D+02

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.100     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.535788861195D-13  0.622499999993D+00  0.134999999997D-01
 -0.418337499969D+00 -0.186749999981D-01  0.528273983255D+00  0.350826899927D-01
 -0.817439409911D+00 -0.720936062802D-01  0.141193375734D+01  0.155368114519D+00
 -0.261714260329D+01 -0.345320399043D+00  0.509632990902D+01

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.050     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00 -0.985528932768D-14  0.680625000007D+00  0.356249999997D-02
 -0.511333593785D+00 -0.538828125010D-02  0.715076291508D+00  0.111801061729D-01
 -0.122511643327D+01 -0.253928000808D-01  0.234326995995D+01  0.605106676256D-01
 -0.481050858529D+01 -0.148758540459D+00  0.103764210866D+02

    HIGH T EXPANSION FOR HEISENBERG-KITAEV MODEL:
          J = -0.010     K =  1.000
 lastg,vmax:         210          14
    FREE ENERGY SERIES:
  0.693147180560D+00  0.438454611160D-13  0.735225000012D+00  0.148499999719D-03
 -0.600470533812D+00 -0.242624249438D-03  0.910308822293D+00  0.545395383684D-03
 -0.169056463075D+01 -0.134224098870D-02  0.350505651259D+01  0.346619884182D-02
 -0.779981745192D+01 -0.923498132517D-02  0.182374574125D+02

